Artificial-Intelligence-Driven Shot Reduction in Quantum Measurement

Variational Quantum Eigensolver (VQE) provides a powerful solution for approximating molecular ground state energies by combining quantum circuits and classical computers. However, estimating probabilistic outcomes on quantum hardware requires repeated measurements (shots), incurring significant costs as accuracy increases. Optimizing shot allocation is thus critical for improving the efficiency of VQE. Current strategies rely heavily on hand-crafted heuristics requiring extensive expert knowledge. This paper proposes a reinforcement learning (RL) based approach that automatically learns shot assignment policies to minimize total measurement shots while achieving convergence to the minimum of the energy expectation in VQE. The RL agent assigns measurement shots across VQE optimization iterations based on the progress of the optimization. This approach reduces VQE's dependence on static heuristics and human expertise. When the RL-enabled VQE is applied to a small molecule, a shot reduction policy is learned. The policy demonstrates transferability across systems and compatibility with other wavefunction ansatzes. In addition to these specific findings, this work highlights the potential of RL for automatically discovering efficient and scalable quantum optimization strategies.

==> boxplotResults.txt <==
method  molecule mean-value-of-shots-used-to-achieve 1% relative error
Uniform H2(R=1.2)   1.773900e+06
VPSR H2(R=1.2)  1.114485e+06
RL-uniform H2(R=1.2)    8.197220e+05
RL-VM H2(R=1.2) 8.125164e+05

Uniform H2(R=1.6)   2.834400e+06
VPSR H2(R=1.6)  2.208222e+06
RL-uniform H2(R=1.6)    1.545575e+06
RL-VM H2(R=1.6) 1.436002e+06

Uniform H2(R=2.0)   2.343150e+06
VPSR H2(R=2.0)  1.803517e+06
RL-uniform H2(R=2.0)    1.361984e+06
RL-VM H2(R=2.0) 1.428821e+06

Uniform H2(R=2.4)   2.008050e+06
VPSR H2(R=2.4)  1.642582e+06
RL-uniform H2(R=2.4)    1.204653e+06
RL-VM H2(R=2.4) 1.246651e+06

Uniform HeH+ 1.223733e+06
VPSR    HeH+    7.614811e+05
RL-uniform  HeH+    5.384305e+05
RL-VM   HeH+    5.854204e+05

Uniform LiH (Adam) 1.635255e+07
VPSR    LiH (Adam) 7.101816e+06
RL-uniform  LiH (Adam) 1.237623e+07
RL-VM   LiH (Adam) 6.242308e+06

Uniform BeH2    3.098560e+08
VPSR    BeH2    4.149689e+07
RL-uniform  BeH2 1.755679e+08
RL-VM   BeH2    7.237466e+07
